Clustering of low mass stars around Herbig Be star IL Cep -- Evidence of "Rocket Effect" using Gaia EDR3 ?

We study the formation and the kinematic evolution of the early type Herbig Be star IL Cep and its environment. The young star is a member of the Cep OB3 association, at a distance of 798$\pm$9 pc, and has a "cavity" associated with it. We found that the B0V star HD 216658, which is astrometrically associated with IL Cep, is at the center of the cavity. From the evaluation of various pressure components created by HD 216658, it is established that the star is capable of creating the cavity. We identified 79 co-moving stars of IL Cep at 2 pc radius from the analysis of {\textit Gaia} EDR3 astrometry. The transverse velocity analysis of the co-moving stars shows that they belong to two different populations associated with IL Cep and HD 216658, respectively. Further analysis confirms that all the stars in the IL Cep population are mostly coeval ($\sim$ 0.1 Myr). Infrared photometry revealed that there are 26 Class II objects among the co-moving stars. The stars without circumstellar disk (Class III) are 65\% of all the co-moving stars. There are 9 intense H$\alpha$ emission candidates identified among the co-moving stars using IPHAS H$\alpha$ narrow-band photometry. The dendrogram analysis on the Hydrogen column density map identified 11 molecular clump structures on the expanding cavity around IL Cep, making it an active star-forming region. The formation of the IL Cep stellar group due to the "rocket effect" by HD 216658 is discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
